Evaluating Ensemble Robustness Against Adversarial Attacks

Adversarial examples, which are slightly perturbed inputs generated with the aim of fooling a neural network, are known to transfer between models; adversaries which are effective on one model will often fool another. This concept of transferability poses grave security concerns as it leads to the possibility of attacking models in a black box setting, during which the internal parameters of the target model are unknown. In this paper, we seek to analyze and minimize the transferability of adversaries between models within an ensemble. To this end, we introduce a gradient based measure of how effectively an ensemble's constituent models collaborate to reduce the space of adversarial examples targeting the ensemble itself. Furthermore, we demonstrate that this measure can be utilized during training as to increase an ensemble's robustness to adversarial examples.

==> Data/FGSM_Fashion_Attack.csv <==
GDR		    a         b         c
0.028531	0.005792	0.011229	0.017021
0.030875	0.001219	0.003534	0.006094
0.028337	0.002388	0.004896	0.005374
0.181887	0.063420	0.188858	0.297711
0.116664	0.026985	0.079536	0.126642
0.093395	0.018984	0.060675	0.102127
0.100294	0.015364	0.039781	0.060862
0.102268	0.019858	0.044891	0.058250
0.133737	0.048082	0.111271	0.165348
0.107332	0.028761	0.073406	0.122984
0.189120	0.064685	0.207459	0.310373
0.152935	0.046125	0.127286	0.194644
0.151657	0.038389	0.108102	0.162270
0.145183	0.037090	0.105599	0.169383


==> Data/FGSM_Fashion_Ratio.csv <==
GDR		    a         b         c
0.028531	0.04129	0.02306	0.02208
0.030875	0.00613	0.00553	0.00690
0.028337	0.00963	0.00673	0.00575
0.181887	0.53283	0.47774	0.46116
0.116664	0.21931	0.18822	0.18373
0.093395	0.11015	0.11110	0.12726
0.100294	0.08334	0.06910	0.07440
0.102268	0.10839	0.07570	0.06619
0.133737	0.25255	0.18366	0.19480
0.107332	0.14492	0.11664	0.14445
0.189120	0.50333	0.45806	0.43660
0.152935	0.35877	0.28117	0.26577
0.151657	0.30930	0.25574	0.24705
0.145183	0.26241	0.22551	0.23647


==> Data/FGSM_MNIST_Attack.csv <==
GDR		    a         b         c
0.001957	0.001317	0.005269	0.010335
0.002985	0.000714	0.005709	0.019268
0.001771	0.000507	0.002330	0.004965
0.237842	0.016896	0.168252	0.443242
0.081950	0.003243	0.019457	0.039522
0.103879	0.005279	0.048832	0.142437
0.081106	0.001420	0.012172	0.031545
0.127087	0.007426	0.031740	0.063683
0.124127	0.008219	0.023338	0.047793
0.103204	0.005178	0.027411	0.025178
0.235608	0.015990	0.139864	0.390244
0.162317	0.009517	0.051635	0.112686
0.163889	0.008006	0.054418	0.153628
0.159004	0.008601	0.042805	0.090468


==> Data/FGSM_MNIST_Ratio.csv <==
GDR		    a         b         c
0.001957	0.02608	0.01170	0.01221
0.002985	0.00807	0.01003	0.02370
0.001771	0.00720	0.00439	0.00642
0.237842	5.65800	0.66061	0.52457
0.081950	0.16043	0.05851	0.04658
0.103879	0.13884	0.09141	0.15669
0.081106	0.07454	0.03318	0.04117
0.127087	0.22012	0.06704	0.08200
0.124127	0.12267	0.05472	0.05964
0.103204	0.03725	0.04064	0.02943
0.235608	7.15439	0.64956	0.47928
0.162317	1.09285	0.14572	0.12639
0.163889	1.30526	0.23095	0.19011
0.159004	1.54073	0.15719	0.11267


==> Data/Fashion_GDR.csv <==
a b c
0.047 0.2 0.072
0.017 0.216 0.08
0.011 0.152 0.052
0.076 0.183 0.133
0.009 0.24 0.072
0.031 0.211 0.095
0.016 0.21 0.082
0.028 0.238 0.091
0.008 0.166 0.035
0.032 0.16 0.103
0.01 0.211 0.097
0.031 0.157 0.108
0.094 0.2 0.071
0.021 0.181 0.068
0.035 0.206 0.069
0.04 0.163 0.14
0.021 0.184 0.15
0.083 0.201 0.132
0.021 0.217 0.121
0.025 0.197 0.08
0.019 0.202 0.064
0.009 0.239 0.058
0.013 0.171 0.088
0.009 0.134 0.091
0.009 0.145 0.109
0.009 0.115 0.126
0.012 0.132 0.087
0.018 0.202 0.08
0.114 0.199 0.118
0.026 0.177 0.109
0.009 0.176 0.07
0.019 0.175 0.126
0.014 0.197 0.12
0.023 0.158 0.092
0.017 0.15 0.071
0.017 0.204 0.097
0.046 0.205 0.097
0.01 0.226 0.079
0.026 0.173 0.099
0.011 0.193 0.114
0.023 0.192 0.086
0.006 0.197 0.134
0.031 0.128 0.086
0.013 0.202 0.12
0.04 0.176 0.075
0.014 0.2 0.086
0.032 0.193 0.129
0.01 0.211 0.112
0.025 0.225 0.076
0.009 0.187 0.109
0.05 0.228 0.157
0.039 0.21 0.114
0.009 0.185 0.103
0.023 0.151 0.108
0.015 0.171 0.13
0.018 0.144 0.035
0.019 0.191 0.196
0.003 0.19 0.089
0.025 0.194 0.082
0.019 0.253 0.1
0.03 0.184 0.073
0.015 0.152 0.087
0.013 0.178 0.108
0.025 0.229 0.068
0.009 0.166 0.117
0.053 0.25 0.101
0.019 0.205 0.069
0.057 0.162 0.069
0.092 0.212 0.103
0.013 0.222 0.142
0.084 0.215 0.082
0.013 0.184 0.117
0.018 0.156 0.094
0.04 0.149 0.109
0.013 0.148 0.131
0.007 0.168 0.075
0.059 0.159 0.128
0.013 0.146 0.09
0.017 0.184 0.108
0.011 0.161 0.123
0.069 0.152 0.11
0.012 0.197 0.124
0.031 0.21 0.18
0.01 0.213 0.072
0.033 0.176 0.078
0.024 0.216 0.111
0.019 0.179 0.085
0.01 0.194 0.084
0.07 0.197 0.118
0.057 0.192 0.142
0.025 0.174 0.105
0.063 0.154 0.065
0.004 0.158 0.107
0.012 0.158 0.082
0.006 0.159 0.101
0.021 0.236 0.141
0.008 0.212 0.088
0.062 0.217 0.073
0.013 0.203 0.135
0.027 0.227 0.078
0.064 0.133 0.074
0.004 0.17 0.054
0.103 0.224 0.123
0.02 0.156 0.065
0.016 0.249 0.095
0.013 0.188 0.093
0.029 0.164 0.061
0.006 0.163 0.1
0.093 0.141 0.092
0.058 0.212 0.101
0.068 0.204 0.08
0.026 0.241 0.128
0.045 0.206 0.05
0.012 0.249 0.121
0.034 0.14 0.123
0.012 0.162 0.107
0.005 0.198 0.088
0.089 0.14 0.097
0.011 0.165 0.11
0.033 0.153 0.105
0.088 0.166 0.062
0.03 0.197 0.116
0.031 0.171 0.088
0.02 0.151 0.091
0.013 0.214 0.126
0.04 0.175 0.113
0.031 0.221 0.071
0.057 0.231 0.125
0.043 0.161 0.117
0.014 0.172 0.083
0.031 0.166 0.109
0.037 0.187 0.141
0.007 0.182 0.148
0.059 0.193 0.124
0.006 0.183 0.09
0.018 0.224 0.103
0.016 0.181 0.117
0.07 0.142 0.092
0.021 0.168 0.127
0.006 0.19 0.088
0.01 0.199 0.089
0.047 0.148 0.106
0.023 0.18 0.088
0.002 0.176 0.063
0.008 0.19 0.09
0.052 0.157 0.074
0.102 0.225 0.108
0.044 0.16 0.109
0.01 0.137 0.1
0.013 0.17 0.115
0.025 0.139 0.065
0.004 0.146 0.082
0.074 0.128 0.062
0.131 0.174 0.096
0.009 0.171 0.092
0.004 0.154 0.099
0.062 0.213 0.08
0.093 0.198 0.097
0.003 0.184 0.1
0.005 0.224 0.076
0.018 0.152 0.099
0.032 0.163 0.103
0.024 0.175 0.126
0.029 0.192 0.093
0.071 0.174 0.145
0.006 0.156 0.101
0.045 0.209 0.115
0.019 0.205 0.101
0.01 0.143 0.072
0.097 0.204 0.082
0.011 0.257 0.148
0.024 0.191 0.079
0.005 0.135 0.054
0.013 0.174 0.07
0.028 0.165 0.095
0.01 0.171 0.108
0.005 0.207 0.106
0.045 0.225 0.103
0.036 0.206 0.101
0.083 0.174 0.13
0.016 0.154 0.065
0.012 0.23 0.074
0.01 0.189 0.119
0.01 0.179 0.109
0.024 0.157 0.109
0.008 0.184 0.115
0.012 0.171 0.118
0.037 0.154 0.081
0.084 0.187 0.099
0.066 0.195 0.14
0.011 0.197 0.092
0.034 0.138 0.114
0.009 0.162 0.101
0.011 0.151 0.099
0.012 0.151 0.109
0.009 0.213 0.101
0.028 0.155 0.059
0.103 0.205 0.06
0.052 0.158 0.083
0.018 0.177 0.107
0.016 0.207 0.084
0.037 0.196 0.107
0.018 0.207 0.085
0.035 0.144 0.114
0.014 0.144 0.11
0.023 0.226 0.104
0.086 0.166 0.082
0.004 0.196 0.096
0.008 0.189 0.078
0.01 0.173 0.091
0.044 0.212 0.059
0.05 0.157 0.112
0.029 0.163 0.078
0.016 0.177 0.103
0.138 0.177 0.145
0.012 0.166 0.106
0.027 0.162 0.109
0.008 0.236 0.101
0.105 0.194 0.108
0.013 0.169 0.13
0.064 0.233 0.111
0.017 0.143 0.125
0.011 0.184 0.064
0.02 0.194 0.122
0.054 0.15 0.101
0.049 0.17 0.088
0.007 0.185 0.084
0.007 0.179 0.136
0.009 0.188 0.085
0.014 0.14 0.118
0.016 0.132 0.093
0.018 0.178 0.097
0.022 0.171 0.1
0.031 0.211 0.092
0.008 0.177 0.147
0.007 0.148 0.108
0.047 0.212 0.105
0.009 0.155 0.107
0.029 0.147 0.078
0.006 0.202 0.068
0.022 0.137 0.085
0.014 0.174 0.095
0.015 0.208 0.107
0.01 0.163 0.127
0.017 0.151 0.101
0.05 0.155 0.069
0.036 0.171 0.115
0.006 0.173 0.098
0.094 0.143 0.107
0.048 0.164 0.101
0.017 0.176 0.074
0.037 0.231 0.107
0.011 0.185 0.078
0.014 0.174 0.085
0.022 0.192 0.128
0.071 0.198 0.092
0.016 0.196 0.118
0.017 0.217 0.077
0.046 0.154 0.098
0.019 0.193 0.113
0.02 0.211 0.07
0.015 0.183 0.047
0.04 0.153 0.118
0.014 0.174 0.11
0.04 0.136 0.085
0.023 0.164 0.076
0.012 0.141 0.07
0.026 0.191 0.102
0.019 0.183 0.163
0.033 0.164 0.068
0.007 0.17 0.098
0.02 0.159 0.142
0.009 0.177 0.098
0.018 0.151 0.132
0.013 0.175 0.132
0.017 0.238 0.122
0.009 0.175 0.062
0.043 0.224 0.12
0.037 0.19 0.11
0.027 0.183 0.112
0.013 0.166 0.063
0.067 0.146 0.118
0.006 0.226 0.077
0.037 0.167 0.093
0.042 0.157 0.064
0.018 0.164 0.089
0.034 0.205 0.138
0.021 0.18 0.102
0.023 0.192 0.073
0.011 0.165 0.124
0.019 0.231 0.072
0.013 0.229 0.056
0.019 0.173 0.106
0.024 0.185 0.081
0.014 0.157 0.094
0.01 0.181 0.07
0.012 0.207 0.11
0.087 0.188 0.058
0.026 0.21 0.137
0.02 0.141 0.129
0.078 0.156 0.125
0.01 0.215 0.089
0.028 0.141 0.075
0.009 0.22 0.117
0.015 0.172 0.087
0.007 0.186 0.064
0.056 0.252 0.133
0.028 0.188 0.128
0.01 0.162 0.07
0.029 0.154 0.087
0.019 0.199 0.079
0.026 0.207 0.08
0.014 0.197 0.078
0.011 0.165 0.103
0.008 0.233 0.083
0.063 0.196 0.119
0.02 0.209 0.052
0.007 0.15 0.084
0.034 0.171 0.074
0.009 0.2 0.09
0.012 0.162 0.068
0.063 0.15 0.082
0.049 0.224 0.118
0.004 0.176 0.137
0.014 0.193 0.113
0.011 0.206 0.12
0.01 0.201 0.095
0.023 0.178 0.107
0.102 0.208 0.11
0.039 0.146 0.14
0.009 0.217 0.105
0.014 0.144 0.079
0.013 0.193 0.105
0.078 0.173 0.075
0.032 0.149 0.119
0.071 0.165 0.092
0.01 0.2 0.084
0.011 0.207 0.121
0.033 0.191 0.103
0.007 0.205 0.108
0.012 0.239 0.053
0.016 0.197 0.09
0.01 0.132 0.093
0.088 0.203 0.073
0.01 0.171 0.085
0.015 0.172 0.101
0.012 0.184 0.111
0.037 0.144 0.121
0.016 0.135 0.126
0.014 0.171 0.081
0.039 0.183 0.14
0.019 0.16 0.062
0.007 0.142 0.111
0.028 0.235 0.133
0.009 0.175 0.126
0.006 0.171 0.083
0.023 0.197 0.085
0.027 0.181 0.102
0.021 0.151 0.119
0.013 0.194 0.113
0.019 0.184 0.102
0.009 0.171 0.093
0.022 0.17 0.093
0.057 0.218 0.13
0.005 0.208 0.109
0.075 0.18 0.115
0.014 0.12 0.09
0.026 0.168 0.064
0.035 0.166 0.072
0.012 0.181 0.075
0.037 0.166 0.083
0.014 0.166 0.078
0.023 0.148 0.115
0.014 0.162 0.094
0.026 0.184 0.07
0.005 0.234 0.078
0.01 0.135 0.138
0.019 0.174 0.075
0.054 0.238 0.06
0.04 0.162 0.084
0.007 0.176 0.09
0.009 0.186 0.094
0.018 0.181 0.117
0.02 0.203 0.104
0.019 0.129 0.068
0.022 0.166 0.075
0.021 0.149 0.066
0.036 0.205 0.101
0.033 0.192 0.113
0.034 0.143 0.098
0.009 0.145 0.062
0.036 0.142 0.051
0.064 0.206 0.079
0.022 0.135 0.074
0.09 0.203 0.088
0.009 0.261 0.137
0.05 0.159 0.074
0.016 0.205 0.115
0.028 0.129 0.12
0.011 0.203 0.127
0.011 0.169 0.087
0.024 0.17 0.1
0.032 0.226 0.075
0.015 0.17 0.108
0.011 0.189 0.148
0.053 0.174 0.097
0.018 0.207 0.13
0.009 0.156 0.101
0.018 0.184 0.115
0.01 0.159 0.103
0.01 0.229 0.093
0.026 0.167 0.133
0.014 0.205 0.125
0.011 0.208 0.073
0.025 0.164 0.081
0.014 0.214 0.106
0.07 0.172 0.08
0.025 0.184 0.122
0.017 0.241 0.09
0.013 0.234 0.048
0.016 0.19 0.098
0.016 0.19 0.119
0.013 0.227 0.075
0.045 0.161 0.093
0.038 0.199 0.107
0.028 0.19 0.083
0.013 0.184 0.073
0.021 0.242 0.092
0.014 0.219 0.075
0.038 0.161 0.096
0.023 0.167 0.079
0.027 0.161 0.074
0.01 0.161 0.084
0.013 0.185 0.12
0.023 0.145 0.135
0.012 0.187 0.071
0.01 0.17 0.126
0.015 0.175 0.082
0.011 0.178 0.094
0.04 0.213 0.111
0.105 0.181 0.117
0.021 0.223 0.071
0.011 0.176 0.096
0.024 0.216 0.083
0.008 0.162 0.101
0.012 0.225 0.103
0.008 0.178 0.104
0.064 0.171 0.152
0.061 0.167 0.105
0.131 0.189 0.077
0.016 0.199 0.096
0.017 0.201 0.093
0.04 0.167 0.112
0.017 0.164 0.105
0.046 0.183 0.077
0.022 0.201 0.101
0.006 0.156 0.089
0.011 0.164 0.11
0.005 0.193 0.134
0.055 0.195 0.075
0.012 0.155 0.114
0.026 0.187 0.104
0.017 0.154 0.109
0.009 0.207 0.141
0.026 0.206 0.072
0.021 0.185 0.135
0.058 0.159 0.075
0.034 0.16 0.115
0.012 0.156 0.114
0.039 0.171 0.084
0.017 0.194 0.115
0.007 0.163 0.081
0.041 0.192 0.09
0.006 0.14 0.062
0.016 0.186 0.123
0.017 0.148 0.071
0.008 0.185 0.111
0.041 0.166 0.108
0.018 0.21 0.125
0.007 0.189 0.09
0.014 0.169 0.118
0.014 0.205 0.107
0.018 0.191 0.075
0.007 0.175 0.089
0.005 0.207 0.093
0.092 0.167 0.082
0.006 0.159 0.063
0.012 0.162 0.108
0.021 0.209 0.084
0.037 0.151 0.125
0.012 0.209 0.118
0.063 0.173 0.102
0.039 0.24 0.095
0.02 0.2 0.09
0.012 0.169 0.082
0.007 0.162 0.093
0.026 0.136 0.065
0.016 0.118 0.062
0.003 0.159 0.091
0.006 0.247 0.078
0.03 0.181 0.061
0.016 0.18 0.058
0.006 0.157 0.099
0.018 0.191 0.125
0.049 0.227 0.091
0.032 0.15 0.151
0.021 0.203 0.076
0.008 0.147 0.085
0.01 0.178 0.121
0.031 0.177 0.093
0.04 0.224 0.083
0.028 0.197 0.138
0.009 0.18 0.075
0.027 0.203 0.13
0.068 0.153 0.066
0.015 0.223 0.07
0.018 0.192 0.109
0.074 0.17 0.086
0.063 0.216 0.073
0.009 0.201 0.096
0.024 0.163 0.137
0.011 0.195 0.094
0.024 0.176 0.115
0.066 0.194 0.124
0.045 0.198 0.105
0.01 0.193 0.109
0.006 0.147 0.094
0.107 0.165 0.09
0.018 0.152 0.105
0.1 0.182 0.111
0.017 0.206 0.074
0.044 0.163 0.129
0.008 0.206 0.123
0.075 0.208 0.074
0.022 0.148 0.124
0.012 0.163 0.085
0.015 0.175 0.095
0.012 0.187 0.127
0.029 0.176 0.096
0.02 0.156 0.089
0.013 0.163 0.115
0.036 0.158 0.077
0.051 0.234 0.077
0.027 0.215 0.134
0.02 0.162 0.129
0.013 0.157 0.099
0.011 0.145 0.12
0.007 0.16 0.137
0.008 0.16 0.1
0.02 0.221 0.135
0.013 0.145 0.073
0.036 0.187 0.086
0.005 0.159 0.05
0.029 0.183 0.11
0.032 0.206 0.097
0.016 0.202 0.084
0.04 0.216 0.1
0.038 0.175 0.074
0.034 0.191 0.133
0.024 0.229 0.111
0.037 0.211 0.142
0.016 0.149 0.147
0.084 0.19 0.087
0.044 0.17 0.112
0.015 0.175 0.112
0.034 0.153 0.077
0.033 0.173 0.087
0.056 0.154 0.082
0.006 0.192 0.104
0.009 0.204 0.154
0.036 0.155 0.121
0.023 0.23 0.088
0.043 0.152 0.123
0.02 0.221 0.112
0.009 0.151 0.084
0.024 0.226 0.115
0.06 0.156 0.075
0.008 0.163 0.1
0.031 0.166 0.106
0.017 0.168 0.08
0.012 0.13 0.074
0.005 0.178 0.085
0.02 0.209 0.102
0.018 0.158 0.129
0.018 0.153 0.099
0.036 0.224 0.101
0.011 0.196 0.128
0.012 0.145 0.094
0.054 0.163 0.081
0.011 0.218 0.083
0.015 0.158 0.081
0.014 0.208 0.136
0.02 0.172 0.079
0.11 0.243 0.058
0.082 0.203 0.126
0.012 0.132 0.125
0.023 0.148 0.108
0.014 0.219 0.089
0.013 0.19 0.096
0.008 0.255 0.052
0.047 0.146 0.059
0.018 0.167 0.093
0.011 0.155 0.077
0.02 0.16 0.125
0.073 0.193 0.107
0.016 0.153 0.067
0.021 0.182 0.155
0.021 0.188 0.071
0.01 0.229 0.114
0.028 0.215 0.087
0.024 0.192 0.116
0.017 0.218 0.094
0.011 0.178 0.111
0.015 0.191 0.075
0.009 0.167 0.097
0.02 0.155 0.119
0.019 0.196 0.08
0.022 0.181 0.145
0.027 0.191 0.091
0.014 0.172 0.107
0.02 0.14 0.115
0.01 0.203 0.113
0.003 0.149 0.102
0.01 0.148 0.129
0.027 0.183 0.135
0.011 0.208 0.066
0.029 0.146 0.168
0.011 0.16 0.116
0.022 0.209 0.086
0.007 0.161 0.113
0.045 0.163 0.135
0.04 0.219 0.062
0.021 0.18 0.097
0.007 0.205 0.134
0.01 0.17 0.108
0.013 0.156 0.067
0.017 0.179 0.098
0.021 0.143 0.07
0.01 0.182 0.089
0.022 0.18 0.144
0.054 0.169 0.114
0.015 0.181 0.079
0.013 0.17 0.114
0.026 0.199 0.064
0.13 0.164 0.131
0.035 0.188 0.096
0.025 0.151 0.094
0.063 0.176 0.121
0.016 0.237 0.057
0.04 0.139 0.074
0.039 0.198 0.062
0.006 0.131 0.139
0.048 0.182 0.142
0.023 0.155 0.088
0.021 0.184 0.073
0.012 0.164 0.086
0.022 0.178 0.075
0.009 0.167 0.102
0.017 0.241 0.106
0.117 0.175 0.117
0.005 0.192 0.1
0.023 0.196 0.095
0.031 0.194 0.115
0.011 0.191 0.077
0.049 0.15 0.082
0.008 0.137 0.095
0.022 0.156 0.08
0.091 0.21 0.125
0.014 0.213 0.079
0.014 0.201 0.083
0.041 0.152 0.045
0.011 0.178 0.076
0.007 0.176 0.091
0.029 0.144 0.126
0.009 0.192 0.093
0.015 0.194 0.073
0.012 0.211 0.133
0.007 0.23 0.053
0.021 0.15 0.099
0.016 0.195 0.129
0.01 0.183 0.142
0.016 0.179 0.068
0.008 0.241 0.088
0.008 0.166 0.094
0.015 0.182 0.075
0.027 0.195 0.137
0.015 0.201 0.118
0.023 0.163 0.085
0.008 0.194 0.095
0.008 0.207 0.104
0.063 0.206 0.102
0.105 0.166 0.09
0.011 0.168 0.133
0.071 0.191 0.073
0.019 0.161 0.105
0.021 0.183 0.058
0.121 0.203 0.084
0.024 0.19 0.119
0.026 0.193 0.118
0.042 0.142 0.099
0.026 0.123 0.113
0.015 0.219 0.078
0.075 0.155 0.184
0.135 0.163 0.075
0.073 0.154 0.097
0.02 0.187 0.101
0.038 0.212 0.12
0.026 0.207 0.121
0.034 0.132 0.106
0.008 0.202 0.153
0.008 0.166 0.088
0.011 0.16 0.121
0.009 0.173 0.09
0.008 0.161 0.087
0.042 0.172 0.087
0.038 0.186 0.1
0.026 0.19 0.096
0.06 0.196 0.066
0.018 0.171 0.099
0.009 0.184 0.142
0.01 0.174 0.122
0.008 0.175 0.111
0.018 0.213 0.031
0.015 0.165 0.082
0.013 0.13 0.125
0.022 0.163 0.114
0.016 0.199 0.122
0.017 0.167 0.109
0.011 0.183 0.087
0.042 0.18 0.114
0.085 0.171 0.082
0.013 0.236 0.067
0.01 0.153 0.103
0.004 0.17 0.056
0.013 0.154 0.07
0.049 0.174 0.125
0.02 0.146 0.08
0.063 0.197 0.112
0.013 0.235 0.082
0.013 0.122 0.085
0.017 0.215 0.107
0.042 0.183 0.063
0.021 0.218 0.069
0.015 0.213 0.112
0.022 0.158 0.059
0.007 0.184 0.123
0.021 0.197 0.141
0.009 0.229 0.082
0.008 0.202 0.074
0.005 0.131 0.124
0.035 0.167 0.094
0.013 0.149 0.08
0.012 0.21 0.084
0.108 0.172 0.077
0.008 0.147 0.097
0.022 0.188 0.047
0.021 0.157 0.124
0.016 0.183 0.076
0.019 0.165 0.112
0.023 0.134 0.084
0.008 0.183 0.119
0.017 0.139 0.156
0.05 0.202 0.101
0.007 0.215 0.137
0.043 0.157 0.124
0.02 0.179 0.094
0.014 0.174 0.111
0.013 0.188 0.097
0.019 0.19 0.121
0.006 0.191 0.08
0.008 0.213 0.09
0.01 0.174 0.124
0.019 0.229 0.118
0.039 0.188 0.136
0.059 0.188 0.106
0.024 0.219 0.099
0.012 0.181 0.076
0.006 0.189 0.094
0.032 0.176 0.089
0.032 0.192 0.11
0.008 0.196 0.059
0.008 0.188 0.108
0.017 0.236 0.073
0.027 0.22 0.105
0.016 0.188 0.11
0.019 0.229 0.089
0.011 0.197 0.107
0.029 0.148 0.087
0.013 0.184 0.114
0.023 0.15 0.11
0.058 0.16 0.085
0.012 0.183 0.099
0.051 0.195 0.068
0.017 0.171 0.105
0.018 0.174 0.07
0.055 0.127 0.083
0.01 0.186 0.097
0.035 0.186 0.096
0.01 0.209 0.132
0.007 0.258 0.134
0.012 0.14 0.094
0.04 0.21 0.096
0.006 0.14 0.096
0.011 0.172 0.082
0.026 0.17 0.077
0.006 0.171 0.122
0.017 0.142 0.147
0.01 0.138 0.112
0.024 0.223 0.1
0.08 0.229 0.071
0.011 0.179 0.08
0.018 0.157 0.093
0.022 0.209 0.098
0.023 0.18 0.107
0.049 0.226 0.112
0.016 0.153 0.083
0.007 0.2 0.075
0.034 0.172 0.09
0.041 0.154 0.088
0.015 0.176 0.085
0.003 0.138 0.1
0.016 0.134 0.109
0.031 0.145 0.102
0.012 0.157 0.089
0.012 0.169 0.109
0.108 0.198 0.08
0.067 0.196 0.083
0.012 0.15 0.12
0.012 0.185 0.124
0.016 0.157 0.077
0.015 0.188 0.118
0.015 0.157 0.134
0.017 0.231 0.059
0.009 0.151 0.082
0.026 0.143 0.064
0.024 0.144 0.098
0.007 0.226 0.111
0.052 0.173 0.079
0.007 0.225 0.107
0.017 0.187 0.106
0.117 0.142 0.133
0.017 0.236 0.109
0.012 0.18 0.113
0.01 0.188 0.072
0.011 0.132 0.094
0.103 0.23 0.12
0.015 0.196 0.108
0.026 0.197 0.085
0.025 0.188 0.062
0.035 0.217 0.062
0.025 0.16 0.087
0.008 0.16 0.136
0.017 0.161 0.095
0.007 0.202 0.091
0.008 0.167 0.101
0.02 0.193 0.075
0.033 0.165 0.064
0.028 0.196 0.098
0.009 0.204 0.06
0.008 0.145 0.088
0.087 0.166 0.092
0.077 0.216 0.102
0.013 0.149 0.077
0.014 0.211 0.097
0.03 0.172 0.104
0.005 0.183 0.067
0.023 0.169 0.08
0.077 0.232 0.128
0.014 0.151 0.085
0.025 0.226 0.071
0.042 0.137 0.11
0.014 0.156 0.085
0.004 0.167 0.077
0.039 0.144 0.113
0.027 0.154 0.088
0.033 0.215 0.135
0.018 0.196 0.068
0.006 0.196 0.141
0.02 0.194 0.068
0.112 0.192 0.112
0.021 0.164 0.088
0.009 0.201 0.117
0.026 0.143 0.087
0.039 0.177 0.061
0.012 0.203 0.071
0.027 0.156 0.101
0.024 0.147 0.141
0.13 0.203 0.103
0.014 0.14 0.056
0.067 0.171 0.095
0.012 0.177 0.07
0.036 0.188 0.029
0.03 0.183 0.089
0.031 0.159 0.131
0.012 0.191 0.102
0.024 0.17 0.13
0.01 0.183 0.113
0.013 0.172 0.084
0.098 0.167 0.101
0.011 0.18 0.112
0.018 0.15 0.111
0.026 0.194 0.124
0.028 0.179 0.09
0.01 0.16 0.099
0.014 0.186 0.08
0.018 0.168 0.081
0.007 0.134 0.074
0.087 0.129 0.119
0.021 0.153 0.082
0.075 0.242 0.077
0.035 0.156 0.1
0.081 0.164 0.091
0.009 0.172 0.064
0.013 0.187 0.087
0.038 0.144 0.076
0.049 0.212 0.116
0.047 0.159 0.109
0.011 0.17 0.092
0.023 0.178 0.096
0.016 0.149 0.076
0.014 0.186 0.073
0.008 0.183 0.086
0.05 0.216 0.101
0.021 0.17 0.068
0.028 0.201 0.116
0.07 0.182 0.09
0.011 0.146 0.118
0.079 0.236 0.078
0.03 0.215 0.087
0.012 0.172 0.09
0.019 0.167 0.117
0.064 0.153 0.058
0.012 0.161 0.12
0.029 0.214 0.11
0.023 0.197 0.095
0.067 0.25 0.113
0.012 0.197 0.138
0.023 0.213 0.078
0.017 0.199 0.146
0.008 0.155 0.095
0.079 0.191 0.105
0.025 0.17 0.086
0.017 0.165 0.042
0.032 0.186 0.103
0.009 0.172 0.11
0.014 0.15 0.069
0.037 0.172 0.11
0.003 0.161 0.1
0.022 0.166 0.164
0.01 0.172 0.073
0.024 0.185 0.109
0.02 0.167 0.075
0.075 0.146 0.118
0.018 0.168 0.056
0.018 0.168 0.112
0.021 0.207 0.072
0.055 0.153 0.11
0.081 0.149 0.073
0.027 0.155 0.095
0.009 0.161 0.093
0.007 0.17 0.107
0.056 0.167 0.084
0.011 0.173 0.096
0.016 0.198 0.128
0.026 0.212 0.089
0.01 0.138 0.092
0.017 0.177 0.09
0.021 0.178 0.081
0.042 0.156 0.12
0.039 0.253 0.123
0.045 0.221 0.072
0.014 0.182 0.187
0.025 0.195 0.117
0.019 0.187 0.086
0.009 0.217 0.116
0.011 0.201 0.126
0.003 0.158 0.074
0.012 0.199 0.081
0.028 0.186 0.139
0.008 0.221 0.063
0.035 0.184 0.101
0.015 0.195 0.074
0.043 0.218 0.08
0.05 0.142 0.072
0.025 0.206 0.1
0.006 0.186 0.121
0.005 0.143 0.093
0.016 0.129 0.121
0.003 0.19 0.149
0.006 0.142 0.071
0.034 0.156 0.105
0.008 0.166 0.127
0.01 0.182 0.129
0.011 0.15 0.125
0.03 0.207 0.069
0.011 0.212 0.067
0.022 0.221 0.098
0.005 0.155 0.082
0.028 0.2 0.116
0.018 0.167 0.096


==> Data/Fashion_Ratio_ave.csv <==
GDR		    a         b         c
0.02925	0.01412	0.45047	0.45338
0.18550	0.47829	0.80734	0.86259
0.10345	0.12962	0.62400	0.60080
0.11445	0.13024	0.60976	0.59321
0.14993	0.27136	0.76436	0.76080


==> Data/LinfPGD_Fashion_Attack.csv <==
GDR		    a         b         c
0.028531	0.171296	0.409412	0.576642
0.030875	0.102625	0.281553	0.512761
0.028337	0.113475	0.374713	0.550000
0.181887	0.278281	0.524706	0.616780
0.116664	0.252336	0.471963	0.597531
0.093395	0.225882	0.435523	0.567901
0.100294	0.173397	0.420290	0.518868
0.102268	0.225962	0.400000	0.580723
0.133737	0.287770	0.604478	0.699029
0.107332	0.222494	0.482843	0.686131
0.189120	0.286730	0.525581	0.595890
0.152935	0.287440	0.529274	0.613054
0.151657	0.228637	0.430952	0.546275
0.145183	0.315036	0.432692	0.601896


==> Data/LinfPGD_Fashion_Ratio.csv <==
GDR		    a         b         c
0.028531	0.65235	0.48688	0.59244
0.030875	0.30686	0.31102	0.51388
0.028337	0.24355	0.39725	0.55000
0.181887	1.16340	0.69134	0.62353
0.116664	1.08279	0.58433	0.61791
0.093395	0.75115	0.51240	0.57038
0.100294	0.48670	0.49035	0.52000
0.102268	0.67868	0.43561	0.58462
0.133737	0.85004	0.71575	0.71494
0.107332	0.61290	0.52148	0.68613
0.189120	1.14780	0.60476	0.61318
0.152935	1.20924	0.63183	0.62827
0.151657	0.94776	0.53830	0.56846
0.145183	1.20767	0.53501	0.61272


==> Data/LinfPGD_MNIST_Attack.csv <==
GDR		    a         b         c
0.001957	0.044355	0.309091	0.594320
0.002985	0.075975	0.376782	0.763265
0.001771	0.034483	0.279919	0.553320
0.237842	0.080808	0.666667	0.961538
0.081950	0.044625	0.421053	0.699797
0.103879	0.087045	0.508130	0.790123
0.081106	0.054767	0.471429	0.753036
0.127087	0.062880	0.452333	0.811359
0.124127	0.089069	0.387097	0.732394
0.103204	0.109533	0.445344	0.761711
0.235608	0.060484	0.570850	0.947368
0.162317	0.071283	0.401210	0.769231
0.163889	0.076768	0.505051	0.893574
0.159004	0.052525	0.426531	0.837067


==> Data/LinfPGD_MNIST_Ratio.csv <==
GDR		    a         b         c
0.001957	0.25017	0.33490	0.59432
0.002985	0.24752	0.39082	0.76327
0.001771	0.13910	0.31634	0.57277
0.237842	2.86267	0.70156	0.96154
0.081950	0.48960	0.44394	0.69980
0.103879	0.49335	0.52061	0.79012
0.081106	0.55381	0.52942	0.77163
0.127087	0.34854	0.46538	0.81136
0.124127	0.43154	0.42623	0.73987
0.103204	0.30232	0.49929	0.78052
0.235608	3.11504	0.61558	0.94737
0.162317	1.23318	0.41703	0.76923
0.163889	1.91333	0.54019	0.89357


==> Data/MI_Fashion_Attack.csv <==
GDR		    a         b         c
0.028531	0.222482	0.355658	0.454545
0.030875	0.150617	0.319905	0.422604
0.028337	0.193396	0.305882	0.395735
0.181887	0.323394	0.527027	0.651054
0.116664	0.244656	0.478261	0.477958
0.093395	0.230392	0.426859	0.556872
0.100294	0.240566	0.393204	0.478049
0.102268	0.234450	0.419048	0.568345
0.133737	0.293269	0.533493	0.671264
0.107332	0.250620	0.515513	0.641686
0.189120	0.351288	0.546911	0.656471
0.152935	0.303738	0.483796	0.589450
0.151657	0.258065	0.463869	0.537915
0.145183	0.327830	0.457547	0.529976


==> Data/MI_Fashion_Ratio.csv <==
GDR		    a         b         c
0.028531	0.84551	0.43033	0.46589
0.030875	0.41040	0.35505	0.42545
0.028337	0.42372	0.32829	0.39573
0.181887	1.31077	0.63961	0.66119
0.116664	0.95356	0.59369	0.49311
0.093395	0.72402	0.50331	0.56063
0.100294	0.66648	0.43225	0.48019
0.102268	0.70223	0.47544	0.57467
0.133737	0.83272	0.60994	0.68050
0.107332	0.66857	0.57277	0.64596
0.189120	1.23686	0.66632	0.66077
0.152935	1.28073	0.61737	0.59858
0.151657	0.91422	0.56027	0.55008
0.145183	1.24855	0.54043	0.53702


==> Data/MI_MNIST_Attack.csv <==
GDR		    a         b         c
0.001957	0.028455	0.079108	0.125253
0.002985	0.028340	0.161554	0.205285
0.001771	0.020367	0.064516	0.058824
0.237842	0.057143	0.419355	0.603239
0.081950	0.036290	0.122449	0.219316
0.103879	0.069106	0.281947	0.465447
0.081106	0.034553	0.119675	0.189899
0.127087	0.062880	0.205645	0.311741
0.124127	0.072727	0.219067	0.277328
0.103204	0.088710	0.220648	0.274747
0.235608	0.088710	0.396761	0.590726
0.162317	0.046092	0.215726	0.369478
0.163889	0.044444	0.248996	0.521298
0.159004	0.059063	0.226721	0.386774


==> Data/MI_MNIST_Ratio.csv <==
GDR		    a         b         c
0.001957	0.22329	0.09942	0.12626
0.002985	0.12898	0.19761	0.21850
0.001771	0.12078	0.08280	0.06291
0.237842	1.91470	0.46389	0.60324
0.081950	0.42796	0.14787	0.21932
0.103879	0.48719	0.31229	0.46638
0.081106	0.44248	0.15002	0.19737
0.127087	0.53152	0.25767	0.33865
0.124127	0.44887	0.29304	0.28592
0.103204	0.36015	0.25975	0.28147
0.235608	4.11492	0.44308	0.59073
0.162317	0.81078	0.23409	0.36948
0.163889	1.16156	0.30449	0.52130
0.159004	1.56697	0.26526	0.38989


==> Data/MNIST_GDR.csv <==
a b c
0.001 0.213 0.073
0.002 0.23 0.075
0.0 0.212 0.073
0.001 0.241 0.054
0.002 0.255 0.074
0.001 0.279 0.077
0.001 0.265 0.081
0.004 0.238 0.076
0.001 0.247 0.084
0.005 0.213 0.064
0.001 0.244 0.065
0.004 0.219 0.068
0.001 0.257 0.095
0.001 0.238 0.068
0.002 0.249 0.076
0.002 0.28 0.08
0.0 0.178 0.078
0.003 0.23 0.07
0.002 0.242 0.092
0.001 0.276 0.078
0.0 0.221 0.066
0.001 0.239 0.077
0.005 0.262 0.086
0.005 0.25 0.077
0.0 0.225 0.079
0.001 0.211 0.067
0.0 0.229 0.059
0.002 0.237 0.118
0.008 0.263 0.091
0.001 0.197 0.099
0.002 0.229 0.066
0.0 0.29 0.066
0.001 0.251 0.061
0.001 0.226 0.087
0.003 0.224 0.118
0.0 0.182 0.088
0.0 0.231 0.064
0.001 0.254 0.1
0.003 0.204 0.074
0.001 0.241 0.075
0.0 0.271 0.092
0.0 0.231 0.077
0.0 0.227 0.077
0.0 0.271 0.078
0.002 0.259 0.076
0.0 0.221 0.08
0.001 0.253 0.075
0.0 0.234 0.079
0.001 0.218 0.07
0.0 0.219 0.089
0.001 0.278 0.099
0.001 0.229 0.088
0.001 0.203 0.072
0.0 0.242 0.074
0.001 0.277 0.076
0.005 0.208 0.1
0.0 0.288 0.078
0.003 0.275 0.086
0.0 0.278 0.081
0.0 0.244 0.105
0.0 0.191 0.067
0.0 0.254 0.104
0.001 0.229 0.089
0.003 0.251 0.044
0.001 0.247 0.085
0.004 0.185 0.058
0.001 0.248 0.057
0.001 0.185 0.075
0.0 0.253 0.083
0.002 0.264 0.073
0.004 0.254 0.08
0.002 0.251 0.083
0.006 0.245 0.09
0.007 0.203 0.08
0.001 0.271 0.082
0.002 0.195 0.076
0.001 0.252 0.091
0.001 0.21 0.088
0.0 0.178 0.103
0.004 0.222 0.098
0.001 0.284 0.081
0.001 0.241 0.107
0.002 0.233 0.077
0.002 0.221 0.079
0.004 0.266 0.064
0.003 0.245 0.086
0.002 0.249 0.051
0.0 0.215 0.084
0.005 0.23 0.086
0.001 0.236 0.072
0.002 0.231 0.089
0.002 0.245 0.074
0.0 0.255 0.067
0.0 0.205 0.065
0.0 0.255 0.074
0.004 0.264 0.048
0.001 0.221 0.097
0.001 0.2 0.106
0.001 0.222 0.099
0.0 0.231 0.071
0.002 0.252 0.057
0.0 0.221 0.07
0.002 0.258 0.088
0.0 0.199 0.067
0.0 0.219 0.084
0.0 0.247 0.058
0.002 0.286 0.066
0.0 0.2 0.094
0.013 0.23 0.087
0.0 0.227 0.092
0.003 0.229 0.088
0.0 0.2 0.073
0.0 0.262 0.078
0.002 0.223 0.062
0.009 0.245 0.068
0.003 0.265 0.072
0.0 0.256 0.092
0.0 0.213 0.091
0.004 0.29 0.061
0.001 0.245 0.067
0.0 0.252 0.12
0.002 0.243 0.094
0.0 0.269 0.092
0.001 0.241 0.069
0.003 0.277 0.062
0.003 0.258 0.103
0.0 0.261 0.06
0.001 0.235 0.096
0.0 0.22 0.114
0.001 0.303 0.067
0.002 0.271 0.08
0.001 0.245 0.078
0.001 0.234 0.076
0.002 0.223 0.068
0.0 0.2 0.09
0.002 0.232 0.069
0.002 0.275 0.047
0.0 0.221 0.074
0.0 0.251 0.098
0.006 0.263 0.08
0.001 0.259 0.064
0.0 0.242 0.08
0.001 0.262 0.053
0.001 0.26 0.084
0.003 0.241 0.077
0.002 0.171 0.078
0.0 0.233 0.071
0.003 0.215 0.128
0.003 0.24 0.094
0.001 0.221 0.074
0.001 0.202 0.109
0.005 0.214 0.073
0.003 0.3 0.087
0.0 0.259 0.083
0.001 0.224 0.059
0.002 0.242 0.099
0.005 0.246 0.078
0.0 0.258 0.083
0.0 0.245 0.067
0.002 0.212 0.075
0.001 0.192 0.085
0.0 0.26 0.059
0.004 0.258 0.092
0.002 0.251 0.055
0.0 0.241 0.058
0.0 0.236 0.107
0.0 0.241 0.07
0.0 0.256 0.075
0.001 0.202 0.126
0.002 0.255 0.094
0.001 0.209 0.05
0.002 0.265 0.084
0.003 0.23 0.085
0.002 0.245 0.116
0.001 0.3 0.1
0.0 0.215 0.066
0.002 0.262 0.101
0.003 0.216 0.114
0.003 0.249 0.064
0.004 0.243 0.086
0.0 0.223 0.08
0.002 0.2 0.063
0.005 0.239 0.113
0.002 0.22 0.046
0.002 0.22 0.084
0.0 0.227 0.074
0.006 0.279 0.078
0.005 0.242 0.112
0.003 0.227 0.073
0.0 0.279 0.075
0.001 0.192 0.074
0.0 0.241 0.082
0.0 0.296 0.085
0.002 0.185 0.06
0.002 0.215 0.078
0.003 0.256 0.065
0.006 0.267 0.069
0.002 0.287 0.092
0.001 0.222 0.056
0.001 0.266 0.076
0.002 0.246 0.119
0.0 0.241 0.072
0.0 0.2 0.059
0.002 0.247 0.102
0.0 0.279 0.084
0.001 0.243 0.064
0.0 0.277 0.13
0.002 0.195 0.082
0.002 0.233 0.077
0.001 0.225 0.058
0.003 0.251 0.087
0.007 0.234 0.08
0.0 0.201 0.054
0.0 0.207 0.074
0.001 0.233 0.1
0.006 0.281 0.068
0.002 0.203 0.085
0.0 0.246 0.057
0.001 0.233 0.087
0.0 0.191 0.101
0.001 0.217 0.097
0.002 0.228 0.066
0.001 0.236 0.076
0.0 0.218 0.071
0.001 0.232 0.099
0.009 0.221 0.105
0.002 0.236 0.089
0.001 0.245 0.069
0.004 0.268 0.057
0.001 0.216 0.073
0.0 0.209 0.076
0.0 0.237 0.06
0.001 0.208 0.113
0.0 0.208 0.063
0.002 0.263 0.097
0.002 0.199 0.076
0.005 0.204 0.078
0.0 0.257 0.142
0.001 0.25 0.096
0.002 0.191 0.065
0.003 0.236 0.053
0.002 0.224 0.101
0.0 0.245 0.065
0.004 0.26 0.109
0.004 0.185 0.085
0.001 0.249 0.099
0.001 0.238 0.085
0.002 0.22 0.053
0.003 0.273 0.099
0.002 0.267 0.089
0.0 0.311 0.071
0.0 0.238 0.105
0.002 0.278 0.064
0.003 0.25 0.088
0.003 0.227 0.075
0.002 0.256 0.083
0.002 0.235 0.063
0.002 0.24 0.063
0.003 0.23 0.07
0.001 0.204 0.083
0.002 0.221 0.087
0.0 0.258 0.102
0.001 0.223 0.091
0.0 0.247 0.062
0.001 0.237 0.061
0.0 0.241 0.079
0.001 0.244 0.081
0.001 0.234 0.13
0.0 0.195 0.102
0.0 0.2 0.087
0.001 0.216 0.082
0.001 0.229 0.099
0.002 0.189 0.12
0.001 0.245 0.078
0.001 0.232 0.068
0.0 0.252 0.046
0.001 0.222 0.062
0.002 0.244 0.085
0.003 0.262 0.081
0.004 0.275 0.074
0.001 0.246 0.071
0.001 0.249 0.106
0.003 0.213 0.085
0.0 0.215 0.067
0.001 0.256 0.084
0.002 0.274 0.075
0.0 0.204 0.072
0.002 0.249 0.068
0.002 0.262 0.107
0.012 0.255 0.183
0.001 0.235 0.088
0.001 0.225 0.078
0.003 0.277 0.083
0.001 0.23 0.067
0.0 0.244 0.078
0.001 0.212 0.066
0.005 0.214 0.091
0.007 0.266 0.043
0.002 0.224 0.061
0.0 0.252 0.079
0.0 0.224 0.067
0.0 0.249 0.097
0.003 0.22 0.148
0.003 0.283 0.084
0.002 0.246 0.084
0.0 0.223 0.075
0.0 0.212 0.077
0.001 0.204 0.066
0.0 0.241 0.13
0.0 0.245 0.079
0.005 0.253 0.11
0.001 0.22 0.077
0.001 0.222 0.083
0.0 0.255 0.065
0.005 0.216 0.099
0.0 0.237 0.09
0.002 0.225 0.059
0.003 0.22 0.065
0.0 0.283 0.076
0.001 0.252 0.086
0.026 0.271 0.085
0.004 0.203 0.057
0.001 0.216 0.089
0.0 0.234 0.061
0.001 0.239 0.092
0.003 0.245 0.083
0.003 0.229 0.085
0.001 0.204 0.075
0.001 0.206 0.073
0.002 0.272 0.085
0.002 0.208 0.088
0.001 0.221 0.064
0.0 0.222 0.145
0.001 0.242 0.072
0.0 0.253 0.069
0.002 0.302 0.068
0.001 0.215 0.079
0.0 0.223 0.132
0.001 0.206 0.076
0.0 0.188 0.072
0.0 0.201 0.08
0.002 0.198 0.062
0.003 0.256 0.076
0.001 0.221 0.076
0.001 0.232 0.065
0.0 0.251 0.085
0.001 0.272 0.086
0.002 0.234 0.113
0.005 0.271 0.077
0.001 0.252 0.078
0.001 0.291 0.104
0.001 0.268 0.07
0.0 0.209 0.09
0.001 0.207 0.101
0.006 0.243 0.089
0.001 0.232 0.088
0.009 0.214 0.054
0.002 0.168 0.07
0.002 0.257 0.059
0.003 0.283 0.095
0.0 0.183 0.079
0.002 0.245 0.065
0.0 0.242 0.05
0.002 0.228 0.082
0.002 0.213 0.053
0.001 0.193 0.049
0.005 0.22 0.084
0.004 0.25 0.08
0.0 0.251 0.096
0.0 0.259 0.075
0.003 0.214 0.073
0.0 0.182 0.08
0.0 0.245 0.09
0.001 0.227 0.077
0.001 0.307 0.061
0.0 0.215 0.114
0.0 0.248 0.079
0.001 0.274 0.084
0.002 0.261 0.083
0.0 0.211 0.107
0.0 0.246 0.086
0.0 0.287 0.068
0.001 0.244 0.082
0.002 0.277 0.091
0.0 0.227 0.077
0.002 0.216 0.063
0.007 0.27 0.095
0.001 0.222 0.098
0.004 0.261 0.082
0.0 0.233 0.063
0.002 0.232 0.086
0.004 0.283 0.078
0.001 0.239 0.083
0.023 0.247 0.064
0.0 0.271 0.088
0.011 0.217 0.062
0.004 0.228 0.084
0.002 0.236 0.098
0.004 0.239 0.111
0.0 0.274 0.071
0.001 0.249 0.095
0.003 0.257 0.074
0.0 0.254 0.058
0.002 0.224 0.078
0.001 0.262 0.1
0.0 0.225 0.098
0.001 0.263 0.091
0.0 0.191 0.054
0.0 0.262 0.101
0.004 0.251 0.083
0.002 0.289 0.11
0.0 0.209 0.049
0.001 0.209 0.078
0.002 0.205 0.058
0.0 0.232 0.068
0.001 0.201 0.065
0.001 0.21 0.06
0.006 0.265 0.084
0.001 0.248 0.095
0.0 0.255 0.084
0.001 0.196 0.09
0.001 0.233 0.085
0.0 0.197 0.073
0.001 0.178 0.123
0.001 0.264 0.084
0.001 0.209 0.108
0.001 0.202 0.117
0.002 0.249 0.081
0.005 0.169 0.081
0.0 0.242 0.081
0.001 0.241 0.079
0.001 0.241 0.076
0.002 0.241 0.103
0.003 0.24 0.12
0.002 0.234 0.074
0.003 0.192 0.073
0.0 0.255 0.092
0.0 0.241 0.081
0.001 0.215 0.12
0.003 0.257 0.077
0.003 0.216 0.094
0.007 0.262 0.072
0.002 0.296 0.061
0.0 0.225 0.081
0.002 0.24 0.094
0.0 0.191 0.074
0.0 0.269 0.092
0.001 0.238 0.064
0.003 0.22 0.049
0.0 0.213 0.066
0.001 0.191 0.075
0.001 0.221 0.071
0.006 0.243 0.129
0.004 0.238 0.098
0.002 0.183 0.133
0.001 0.232 0.078
0.001 0.244 0.07
0.0 0.236 0.058
0.002 0.279 0.064
0.0 0.264 0.074
0.0 0.215 0.174
0.003 0.247 0.079
0.0 0.239 0.095
0.006 0.236 0.13
0.003 0.235 0.077
0.001 0.238 0.075
0.003 0.246 0.066
0.0 0.23 0.071
0.0 0.258 0.062
0.0 0.22 0.113
0.003 0.237 0.07
0.002 0.285 0.074
0.005 0.219 0.102
0.007 0.208 0.074
0.004 0.241 0.079
0.001 0.281 0.054
0.003 0.234 0.079
0.0 0.22 0.045
0.0 0.206 0.085
0.0 0.275 0.065
0.002 0.226 0.085
0.0 0.226 0.106
0.0 0.237 0.062
0.002 0.247 0.107
0.0 0.223 0.079
0.0 0.19 0.069
0.001 0.231 0.059
0.001 0.272 0.088
0.003 0.222 0.101
0.001 0.221 0.076
0.002 0.21 0.066
0.003 0.243 0.084
0.003 0.232 0.053
0.0 0.192 0.053
0.002 0.236 0.064
0.001 0.237 0.116
0.004 0.221 0.082
0.054 0.223 0.097
0.002 0.231 0.075
0.0 0.235 0.087
0.001 0.219 0.076
0.0 0.203 0.074
0.0 0.272 0.092
0.004 0.202 0.092
0.0 0.232 0.11
0.002 0.273 0.093
0.001 0.254 0.076
0.002 0.168 0.068
0.001 0.234 0.105
0.002 0.27 0.076
0.003 0.278 0.071
0.0 0.307 0.09
0.0 0.257 0.132
0.003 0.238 0.063
0.001 0.236 0.062
0.001 0.226 0.096
0.009 0.234 0.068
0.002 0.227 0.095
0.0 0.171 0.093
0.001 0.241 0.096
0.003 0.18 0.077
0.003 0.228 0.075
0.0 0.243 0.067
0.001 0.283 0.088
0.0 0.194 0.068
0.012 0.274 0.072
0.001 0.223 0.071
0.001 0.218 0.081
0.007 0.176 0.067
0.0 0.236 0.085
0.003 0.235 0.102
0.0 0.242 0.065
0.004 0.247 0.097
0.001 0.22 0.073
0.0 0.222 0.086
0.003 0.238 0.084
0.002 0.218 0.067
0.0 0.258 0.076
0.003 0.213 0.07
0.001 0.24 0.11
0.0 0.262 0.051
0.002 0.182 0.074
0.003 0.258 0.066
0.001 0.247 0.096
0.002 0.258 0.125
0.001 0.243 0.075
0.0 0.233 0.12
0.003 0.241 0.069
0.0 0.267 0.093
0.0 0.212 0.096
0.007 0.245 0.1
0.0 0.242 0.092
0.014 0.249 0.1
0.001 0.301 0.11
0.001 0.226 0.079
0.0 0.248 0.065
0.003 0.218 0.105
0.001 0.261 0.105
0.001 0.237 0.078
0.0 0.243 0.08
0.0 0.264 0.085
0.005 0.25 0.093
0.001 0.274 0.095
0.0 0.287 0.092
0.002 0.27 0.105
0.0 0.246 0.093
0.002 0.256 0.036
0.002 0.236 0.103
0.002 0.231 0.065
0.001 0.177 0.068
0.002 0.23 0.097
0.0 0.241 0.077
0.002 0.255 0.094
0.0 0.265 0.106
0.001 0.213 0.071
0.002 0.259 0.071
0.001 0.262 0.084
0.001 0.263 0.072
0.003 0.209 0.1
0.004 0.256 0.126
0.006 0.254 0.074
0.0 0.238 0.1
0.002 0.243 0.06
0.001 0.233 0.081
0.003 0.223 0.054
0.002 0.255 0.143
0.0 0.235 0.07
0.0 0.252 0.067
0.0 0.271 0.077
0.0 0.292 0.077
0.001 0.25 0.11
0.002 0.26 0.105
0.0 0.273 0.076
0.0 0.21 0.098
0.0 0.252 0.075
0.0 0.191 0.075
0.001 0.219 0.106
0.001 0.233 0.1
0.003 0.244 0.077
0.001 0.282 0.055
0.0 0.174 0.088
0.003 0.237 0.083
0.0 0.188 0.052
0.001 0.283 0.062
0.001 0.186 0.073
0.0 0.206 0.093
0.004 0.238 0.077
0.0 0.258 0.056
0.001 0.208 0.079
0.001 0.237 0.063
0.001 0.223 0.071
0.001 0.299 0.081
0.0 0.234 0.102
0.003 0.266 0.092
0.002 0.28 0.075
0.002 0.274 0.063
0.001 0.23 0.063
0.0 0.202 0.071
0.0 0.267 0.09
0.001 0.273 0.101
0.001 0.257 0.086
0.001 0.234 0.11
0.002 0.282 0.063
0.001 0.232 0.076
0.002 0.273 0.074
0.0 0.238 0.086
0.005 0.256 0.071
0.002 0.271 0.073
0.002 0.242 0.08
0.0 0.187 0.117
0.0 0.192 0.081
0.0 0.244 0.072
0.001 0.248 0.055
0.003 0.231 0.055
0.001 0.182 0.076
0.001 0.278 0.068
0.002 0.233 0.085
0.001 0.199 0.1
0.001 0.242 0.073
0.0 0.232 0.073
0.001 0.2 0.074
0.002 0.259 0.07
0.0 0.186 0.072
0.001 0.235 0.08
0.001 0.256 0.088
0.001 0.239 0.121
0.004 0.253 0.073
0.001 0.229 0.1
0.0 0.255 0.07
0.001 0.242 0.116
0.002 0.267 0.098
0.002 0.212 0.102
0.002 0.238 0.097
0.002 0.271 0.094
0.001 0.23 0.093
0.001 0.204 0.081
0.001 0.255 0.096
0.001 0.261 0.077
0.0 0.225 0.07
0.003 0.257 0.108
0.0 0.266 0.075
0.002 0.271 0.107
0.001 0.243 0.112
0.003 0.259 0.078
0.001 0.225 0.073
0.001 0.246 0.05
0.001 0.225 0.076
0.0 0.216 0.06
0.0 0.232 0.076
0.003 0.262 0.088
0.002 0.263 0.058
0.001 0.248 0.098
0.001 0.191 0.092
0.001 0.256 0.089
0.003 0.261 0.074
0.001 0.226 0.079
0.001 0.232 0.058
0.0 0.228 0.102
0.003 0.273 0.11
0.0 0.26 0.075
0.004 0.254 0.073
0.0 0.235 0.075
0.001 0.2 0.074
0.001 0.256 0.073
0.0 0.193 0.061
0.0 0.246 0.1
0.002 0.236 0.068
0.006 0.222 0.073
0.0 0.281 0.084
0.001 0.21 0.1
0.001 0.277 0.124
0.001 0.258 0.071
0.0 0.258 0.067
0.0 0.177 0.083
0.002 0.225 0.053
0.003 0.306 0.111
0.003 0.17 0.132
0.002 0.254 0.079
0.0 0.247 0.078
0.003 0.227 0.109
0.002 0.225 0.1
0.001 0.285 0.087
0.0 0.224 0.057
0.002 0.252 0.093
0.002 0.228 0.087
0.001 0.252 0.054
0.002 0.232 0.1
0.001 0.266 0.129
0.002 0.206 0.073
0.001 0.205 0.082
0.0 0.241 0.079
0.007 0.252 0.103
0.001 0.216 0.062
0.0 0.273 0.106
0.002 0.233 0.056
0.001 0.226 0.065
0.0 0.239 0.07
0.0 0.267 0.109
0.002 0.256 0.078
0.001 0.27 0.092
0.002 0.221 0.086
0.001 0.243 0.092
0.0 0.272 0.113
0.001 0.208 0.097
0.002 0.246 0.048
0.0 0.217 0.046
0.0 0.21 0.066
0.0 0.255 0.113
0.001 0.228 0.09
0.002 0.227 0.062
0.006 0.228 0.102
0.001 0.303 0.109
0.001 0.255 0.105
0.002 0.217 0.06
0.002 0.206 0.059
0.0 0.28 0.072
0.003 0.218 0.091
0.004 0.235 0.105
0.003 0.267 0.086
0.0 0.255 0.087
0.003 0.237 0.073
0.018 0.219 0.089
0.0 0.226 0.092
0.001 0.205 0.111
0.002 0.232 0.095
0.001 0.207 0.06
0.001 0.234 0.039
0.0 0.217 0.081
0.002 0.263 0.076
0.003 0.254 0.104
0.002 0.223 0.099
0.0 0.261 0.073
0.002 0.279 0.072
0.0 0.212 0.076
0.0 0.23 0.073
0.0 0.244 0.061
0.005 0.251 0.085
0.002 0.2 0.076
0.0 0.223 0.077
0.002 0.201 0.066
0.0 0.204 0.075
0.001 0.187 0.063
0.0 0.239 0.115
0.001 0.257 0.083
0.002 0.248 0.092
0.0 0.196 0.092
0.009 0.276 0.083
0.002 0.216 0.09
0.0 0.265 0.064
0.002 0.24 0.081
0.002 0.225 0.09
0.006 0.29 0.06
0.002 0.251 0.099
0.001 0.219 0.089
0.003 0.238 0.087
0.002 0.209 0.113
0.0 0.196 0.124
0.002 0.239 0.086
0.0 0.215 0.116
0.001 0.246 0.1
0.002 0.241 0.097
0.001 0.23 0.087
0.001 0.269 0.065
0.004 0.22 0.092
0.0 0.213 0.089
0.001 0.216 0.06
0.0 0.188 0.126
0.003 0.252 0.087
0.002 0.226 0.081
0.001 0.227 0.088
0.001 0.281 0.068
0.0 0.261 0.086
0.0 0.243 0.075
0.001 0.259 0.059
0.0 0.285 0.073
0.003 0.194 0.091
0.0 0.271 0.084
0.003 0.267 0.098
0.0 0.241 0.069
0.004 0.22 0.096
0.004 0.238 0.092
0.001 0.231 0.07
0.001 0.23 0.065
0.0 0.269 0.099
0.002 0.226 0.1
0.0 0.229 0.072
0.004 0.248 0.079
0.003 0.248 0.095
0.003 0.202 0.08
0.001 0.232 0.08
0.003 0.227 0.106
0.009 0.237 0.059
0.001 0.187 0.103
0.001 0.255 0.098
0.0 0.207 0.107
0.001 0.249 0.068
0.002 0.222 0.071
0.001 0.251 0.076
0.002 0.246 0.089
0.002 0.246 0.097
0.0 0.234 0.088
0.001 0.246 0.085
0.001 0.235 0.083
0.001 0.227 0.072
0.002 0.211 0.089
0.0 0.22 0.064
0.001 0.227 0.062
0.002 0.245 0.095
0.001 0.265 0.077
0.0 0.193 0.107
0.001 0.252 0.082
0.0 0.179 0.084
0.001 0.23 0.07
0.003 0.247 0.124
0.0 0.217 0.093
0.001 0.257 0.107
0.003 0.214 0.066
0.001 0.213 0.059
0.001 0.228 0.097
0.001 0.19 0.077
0.0 0.277 0.105
0.004 0.271 0.085
0.001 0.241 0.083
0.0 0.278 0.072
0.004 0.175 0.07
0.002 0.232 0.09
0.002 0.264 0.097
0.003 0.224 0.08
0.001 0.204 0.083
0.001 0.27 0.086
0.0 0.276 0.093
0.002 0.27 0.082
0.004 0.253 0.078
0.001 0.25 0.081
0.003 0.24 0.081
0.0 0.224 0.069
0.002 0.28 0.08
0.002 0.222 0.082
0.003 0.25 0.068
0.0 0.259 0.076
0.003 0.25 0.076
0.002 0.206 0.07
0.002 0.299 0.091
0.0 0.231 0.069
0.005 0.219 0.1
0.002 0.211 0.062
0.002 0.231 0.091
0.001 0.262 0.091
0.0 0.25 0.108
0.001 0.313 0.08
0.0 0.265 0.083
0.003 0.259 0.083
0.008 0.227 0.085
0.003 0.226 0.06
0.001 0.233 0.099
0.003 0.204 0.091
0.001 0.227 0.084
0.001 0.213 0.067
0.003 0.242 0.099
0.0 0.252 0.082
0.001 0.236 0.092
0.009 0.297 0.095
0.002 0.201 0.084
0.003 0.182 0.065
0.002 0.25 0.071
0.0 0.214 0.108
0.001 0.2 0.086
0.0 0.291 0.091
0.0 0.254 0.091
0.003 0.267 0.075
0.001 0.272 0.073
0.001 0.242 0.048
0.002 0.242 0.074
0.002 0.232 0.184
0.002 0.201 0.081
0.003 0.203 0.091
0.001 0.24 0.081
0.001 0.226 0.072
0.009 0.22 0.054
0.001 0.225 0.063
0.0 0.222 0.116
0.0 0.273 0.056
0.0 0.245 0.086
0.003 0.291 0.082
0.0 0.206 0.096
0.001 0.263 0.108
0.001 0.275 0.067
0.002 0.227 0.074
0.003 0.236 0.104
0.004 0.181 0.089
0.003 0.219 0.079
0.002 0.231 0.081
0.001 0.253 0.081
0.002 0.238 0.06
0.002 0.221 0.103
0.003 0.276 0.107
0.0 0.234 0.104
0.003 0.213 0.077
0.0 0.2 0.084
0.005 0.258 0.112
0.001 0.245 0.066
0.006 0.214 0.044
0.011 0.236 0.062
0.008 0.238 0.079
0.001 0.242 0.085
0.003 0.231 0.071
0.0 0.282 0.086
0.0 0.256 0.13
0.0 0.191 0.082
0.0 0.209 0.073
0.005 0.216 0.088
0.001 0.259 0.075
0.001 0.284 0.074
0.0 0.253 0.075
0.0 0.217 0.074
0.003 0.266 0.107
0.0 0.199 0.071
0.0 0.306 0.123
0.003 0.303 0.093
0.003 0.198 0.105
0.001 0.195 0.082
0.004 0.244 0.079
0.001 0.298 0.049
0.002 0.214 0.061
0.002 0.242 0.117
0.004 0.237 0.082
0.001 0.227 0.069
0.001 0.258 0.098
0.001 0.23 0.068
0.0 0.237 0.098
0.0 0.248 0.095
0.001 0.242 0.061
0.002 0.224 0.061
0.0 0.255 0.103
0.004 0.272 0.069
0.0 0.218 0.094
0.0 0.275 0.103
0.023 0.228 0.067
0.0 0.284 0.078
0.003 0.233 0.07
0.001 0.266 0.089
0.0 0.261 0.089
0.001 0.27 0.065
0.001 0.202 0.072
0.0 0.194 0.068
0.002 0.255 0.055
0.0 0.23 0.085
0.005 0.277 0.081
0.002 0.248 0.082
0.002 0.244 0.071
0.003 0.247 0.086
0.004 0.223 0.081
0.003 0.227 0.099
0.002 0.251 0.071
0.001 0.226 0.117
0.003 0.224 0.102
0.0 0.187 0.079
0.0 0.235 0.075
0.001 0.254 0.061
0.0 0.231 0.082
0.002 0.255 0.072
0.001 0.244 0.083
0.0 0.267 0.071
0.004 0.253 0.09
0.001 0.222 0.079
0.0 0.25 0.061
0.0 0.305 0.059
0.002 0.163 0.086
0.002 0.289 0.083
0.005 0.243 0.057
0.001 0.266 0.075
0.003 0.197 0.079
0.001 0.249 0.074
0.0 0.266 0.094
0.004 0.249 0.077
0.008 0.223 0.101
0.005 0.266 0.071
0.0 0.268 0.076
0.002 0.287 0.068
0.002 0.205 0.055


==> Data/MNIST_Ratio_ave.csv <==
GDR		    a         b         c
0.00224	0.01220	0.40102	0.14006
0.23673	2.52107	1.53396	1.35509
0.08898	0.08904	0.58803	0.31677
0.11814	0.07928	0.53389	0.33967
0.16174	0.54465	0.92544	0.62487

